Derived-Term Automata of Multitape Rational Expressions (Long version)

We introduce (weighted) rational expressions to denote series over Cartesian products of monoids. To this end, we propose the operator $|$ to build multitape expressions such as $(a^+|x + b^+|y)^*$. We define expansions, which generalize the concept of derivative of a rational expression, but relieved from the need of a free monoid. We propose an algorithm based on expansions to build multitape automata from multitape expressions.

==> README.txt <==
CIAA 2016 (21st International Conference on Implementation and
Application of Automata ), Paper #12.


         Derived-Term Automata of Multitape Rational Expressions
                         Akim Demaille
                           EPITA/LRDE

We introduce (weighted) rational expressions to denote series over
Cartesian products of monoids.  To this end, we propose the operator |
to build multitape expressions such as (a⁺|x + b⁺|y)*.  We define
expansions, which generalize the concept of derivative of a rational
expression, but relieved from the need of a free monoid.  We propose
an algorithm based on expansions to build multitape automata from
multitape expressions.

Automaton
Transducer
Rational Expression
Derived term
Derivative

Thanks for your work!

- AQ1: fine.

- AQ2: fine as you did.  The long version is "EPITA Research and Development Laboratory (LRDE), 14-16, rue Voltaire, 94276 Le Kremlin-Bicêtre, France".

- AQ3: Yes, that's correct.  Sorry about that.

- Figure 1 p2, should it be "Examples 1 to 3", plural?  Same question about Example 3 p9: Shouldn't it be "Examples 1 and 2 continued"?

- Example 3 p9, the baselineskip of the first paragraph is wrong, a \par would probably help.
  In the same example, the sentence "Figure 1 shows the resulting derived-term automaton." seems too far, and looks as if it were not part of the example

- Sect 5, first sentence: the word "whose" has disappeared.  The sentence was "Multitape rational expressions have been considered early [11], but “an n-way regular expression is simply a regular expression whose terms are n-tuples of alphabetic symbols or ε” [9]."

- footnote 2 p 12, this error is mine: rather than "Makarevskii and Stotskaya [11] defines..." could you make it "Makarevskii and Stotskaya [11] define..." (no s on define).

- The abstract in the meta data has the math wrong.  Please use this:
"""
We introduce (weighted) rational expressions to denote series over
Cartesian products of monoids.  To this end, we propose the operator |
to build multitape expressions such as (a⁺|x + b⁺|y)*.  We define
expansions, which generalize the concept of derivative of a rational
expression, but relieved from the need of a free monoid.  We propose
an algorithm based on expansions to build multitape automata from
multitape expressions.
"""
If you can't use "⁺", please use "+"

